Mirror Horizon: Viable Path Entropy as a Measure of Bounded Reflection

Mirror Theory proposes that an intelligent system should be studied not only by what it represents, but by what coherent continuations it can sustain under repeated reflection. We make this claim operational through \emph{viable path entropy} (VPE), a finite-budget measure of verified continuation capacity. Given a mirror state, a rollout protocol, a verifier, and a mode map, VPE decomposes bounded capability into two parts: the probability of reaching a viable continuation and the diversity of verified continuation modes reached among successful rollouts. This paper restores the full theoretical scaffold behind the measure: intuition as local underdetermining constraint, taste as invariant-selecting pressure, reflection as taste-guided resolution of underdetermination, and geometry as the learned structure that makes future reflection stable. We then instantiate the theory in language-model reasoning experiments on GSM8K. Across Qwen2.5-Instruct models, 32 sampled rollouts per problem, and two reflection horizons, increasing the token budget from 96 to 160 substantially expands verified reachability, reduces zero-reachability, increases verified-mode entropy, and improves smoothed VPE. At 160 tokens, Qwen2.5-1.5B realizes the strongest mirror horizon among the tested models, even though Qwen2.5-3B has more parameters. This shows that mirror horizon is not parameter count, but accessible verified continuation capacity under a bounded reflection protocol. The result supports Mirror Theory as a measure-level account: capability is the structure of viable continuations made reachable, not merely one-shot accuracy or pass@k.

==> budget_delta.csv <==
short_model,mean_p_viable_96,mean_pass_at_k_96,zero_verified_fraction_96,mean_mode_entropy_96,mean_h_vpe_smooth_96,n_verified_96,n_verified_modes_96,mean_p_viable_160,mean_pass_at_k_160,zero_verified_fraction_160,mean_mode_entropy_160,mean_h_vpe_smooth_160,n_verified_160,n_verified_modes_160
0.5B,0.0572916666666666,0.4,0.6,0.2242895990666905,-3.2486694942372583,1.8333333333333333,1.1,0.1010416666666666,0.6666666666666666,0.3333333333333333,0.5179072638595741,-2.347080984120366,3.2333333333333334,1.9
1.5B,0.096875,0.5666666666666667,0.4333333333333333,0.5070737277289078,-2.4497506244418625,3.1,1.9,0.2572916666666666,0.8666666666666667,0.1333333333333333,0.8937697578825251,-1.0380523347988235,8.233333333333333,3.566666666666667


==> coverage_by_problem.csv <==
model,problem_id,B,n_rollouts,n_verified,n_verified_modes,pass_at_B,zero_coverage,expected_distinct_verified_modes,H_coverage,conditional_distinct_modes
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0000,1,32,1,1,0.03125,0.96875,0.03125,0.030771658666753687,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0000,2,32,1,1,0.0625,0.9375,0.0625,0.06062462181643484,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0000,4,32,1,1,0.125,0.875,0.125,0.11778303565638346,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0000,8,32,1,1,0.25,0.75,0.25,0.22314355131420976,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0000,16,32,1,1,0.5,0.5,0.5,0.4054651081081644,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0000,32,32,1,1,1.0,0.0,1.0,0.6931471805599453,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0001,1,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0001,2,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0001,4,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0001,8,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0001,16,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0001,32,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0002,1,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0002,2,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0002,4,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0002,8,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0002,16,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0002,32,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0003,1,32,3,3,0.09375,0.90625,0.09375,0.08961215868968714,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0003,2,32,3,3,0.18145161290322576,0.8185483870967742,0.1875,0.17185025692665923,1.0333333333333337
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0003,4,32,3,3,0.33951612903225803,0.660483870967742,0.375,0.3184537311185346,1.1045130641330168
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0003,8,32,3,3,0.5919354838709677,0.4080645161290323,0.75,0.5596157879354227,1.2670299727520435
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0003,16,32,3,3,0.8870967741935484,0.11290322580645162,1.5,0.9162907318741551,1.690909090909091
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0003,32,32,3,3,1.0,0.0,3.0,1.3862943611198906,3.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0004,1,32,11,6,0.34375,0.65625,0.34375,0.2954642128938359,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0004,2,32,11,6,0.5766129032258065,0.4233870967741935,0.6754032258064514,0.5160538681305206,1.1713286713286708
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0004,4,32,11,6,0.8335650723025584,0.16643492769744161,1.303225806451613,0.8343106648603924,1.5634361968306922
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0004,8,32,11,6,0.9806537178061093,0.019346282193890674,2.4225806451612906,1.2303948411347914,2.4703731818618087
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0004,16,32,11,6,0.9999661459592785,3.385404072153708e-05,4.161290322580645,1.6411866107486806,4.1614312038420795
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0004,32,32,11,6,1.0,0.0,6.0,1.9459101490553132,6.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0005,1,32,1,1,0.03125,0.96875,0.03125,0.030771658666753687,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0005,2,32,1,1,0.0625,0.9375,0.0625,0.06062462181643484,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0005,4,32,1,1,0.125,0.875,0.125,0.11778303565638346,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0005,8,32,1,1,0.25,0.75,0.25,0.22314355131420976,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0005,16,32,1,1,0.5,0.5,0.5,0.4054651081081644,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0005,32,32,1,1,1.0,0.0,1.0,0.6931471805599453,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0006,1,32,2,2,0.0625,0.9375,0.0625,0.06062462181643484,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0006,2,32,2,2,0.12298387096774188,0.8770161290322581,0.125,0.11778303565638346,1.0163934426229513
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0006,4,32,2,2,0.23790322580645162,0.7620967741935484,0.25,0.22314355131420976,1.0508474576271185
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0006,8,32,2,2,0.44354838709677424,0.5564516129032258,0.5,0.4054651081081644,1.1272727272727272
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0006,16,32,2,2,0.7580645161290323,0.24193548387096775,1.0,0.6931471805599453,1.3191489361702127
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0006,32,32,2,2,1.0,0.0,2.0,1.0986122886681098,2.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0007,1,32,1,1,0.03125,0.96875,0.03125,0.030771658666753687,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0007,2,32,1,1,0.0625,0.9375,0.0625,0.06062462181643484,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0007,4,32,1,1,0.125,0.875,0.125,0.11778303565638346,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0007,8,32,1,1,0.25,0.75,0.25,0.22314355131420976,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0007,16,32,1,1,0.5,0.5,0.5,0.4054651081081644,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0007,32,32,1,1,1.0,0.0,1.0,0.6931471805599453,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0008,1,32,2,2,0.0625,0.9375,0.0625,0.06062462181643484,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0008,2,32,2,2,0.12298387096774188,0.8770161290322581,0.125,0.11778303565638346,1.0163934426229513
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0008,4,32,2,2,0.23790322580645162,0.7620967741935484,0.25,0.22314355131420976,1.0508474576271185
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0008,8,32,2,2,0.44354838709677424,0.5564516129032258,0.5,0.4054651081081644,1.1272727272727272
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0008,16,32,2,2,0.7580645161290323,0.24193548387096775,1.0,0.6931471805599453,1.3191489361702127
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0008,32,32,2,2,1.0,0.0,2.0,1.0986122886681098,2.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0009,1,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0009,2,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0009,4,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0009,8,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0009,16,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0009,32,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0010,1,32,1,1,0.03125,0.96875,0.03125,0.030771658666753687,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0010,2,32,1,1,0.0625,0.9375,0.0625,0.06062462181643484,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0010,4,32,1,1,0.125,0.875,0.125,0.11778303565638346,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0010,8,32,1,1,0.25,0.75,0.25,0.22314355131420976,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0010,16,32,1,1,0.5,0.5,0.5,0.4054651081081644,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0010,32,32,1,1,1.0,0.0,1.0,0.6931471805599453,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0011,1,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0011,2,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0011,4,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0011,8,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0011,16,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0011,32,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0012,1,32,6,4,0.1875,0.8125,0.1875,0.17185025692665923,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0012,2,32,6,4,0.344758064516129,0.655241935483871,0.37096774193548376,0.31551687144522483,1.0760233918128652
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0012,4,32,6,4,0.5842602892102335,0.41573971078976646,0.7258064516129032,0.5456944494168147,1.2422655878153261
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0012,8,32,6,4,0.8514707699913484,0.1485292300086516,1.3870967741935485,0.8700778887190236,1.6290597670283413
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0012,16,32,6,4,0.9911630206402176,0.008836979359782449,2.5161290322580645,1.2573606777439974,2.5385622545046447
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0012,32,32,6,4,1.0,0.0,4.0,1.6094379124341003,4.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0013,1,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0013,2,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0013,4,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0013,8,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0013,16,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0013,32,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0014,1,32,2,2,0.0625,0.9375,0.0625,0.06062462181643484,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0014,2,32,2,2,0.12298387096774188,0.8770161290322581,0.125,0.11778303565638346,1.0163934426229513
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0014,4,32,2,2,0.23790322580645162,0.7620967741935484,0.25,0.22314355131420976,1.0508474576271185
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0014,8,32,2,2,0.44354838709677424,0.5564516129032258,0.5,0.4054651081081644,1.1272727272727272
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0014,16,32,2,2,0.7580645161290323,0.24193548387096775,1.0,0.6931471805599453,1.3191489361702127
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0014,32,32,2,2,1.0,0.0,2.0,1.0986122886681098,2.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0015,1,32,2,2,0.0625,0.9375,0.0625,0.06062462181643484,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0015,2,32,2,2,0.12298387096774188,0.8770161290322581,0.125,0.11778303565638346,1.0163934426229513
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0015,4,32,2,2,0.23790322580645162,0.7620967741935484,0.25,0.22314355131420976,1.0508474576271185
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0015,8,32,2,2,0.44354838709677424,0.5564516129032258,0.5,0.4054651081081644,1.1272727272727272
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0015,16,32,2,2,0.7580645161290323,0.24193548387096775,1.0,0.6931471805599453,1.3191489361702127
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0015,32,32,2,2,1.0,0.0,2.0,1.0986122886681098,2.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0016,1,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0016,2,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0016,4,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0016,8,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0016,16,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0016,32,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0017,1,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0017,2,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0017,4,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0017,8,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0017,16,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0017,32,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0018,1,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0018,2,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0018,4,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0018,8,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0018,16,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0018,32,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0019,1,32,2,2,0.0625,0.9375,0.0625,0.06062462181643484,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0019,2,32,2,2,0.12298387096774188,0.8770161290322581,0.125,0.11778303565638346,1.0163934426229513
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0019,4,32,2,2,0.23790322580645162,0.7620967741935484,0.25,0.22314355131420976,1.0508474576271185
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0019,8,32,2,2,0.44354838709677424,0.5564516129032258,0.5,0.4054651081081644,1.1272727272727272
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0019,16,32,2,2,0.7580645161290323,0.24193548387096775,1.0,0.6931471805599453,1.3191489361702127
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0019,32,32,2,2,1.0,0.0,2.0,1.0986122886681098,2.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0020,1,32,1,1,0.03125,0.96875,0.03125,0.030771658666753687,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0020,2,32,1,1,0.0625,0.9375,0.0625,0.06062462181643484,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0020,4,32,1,1,0.125,0.875,0.125,0.11778303565638346,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0020,8,32,1,1,0.25,0.75,0.25,0.22314355131420976,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0020,16,32,1,1,0.5,0.5,0.5,0.4054651081081644,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0020,32,32,1,1,1.0,0.0,1.0,0.6931471805599453,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0021,1,32,2,2,0.0625,0.9375,0.0625,0.06062462181643484,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0021,2,32,2,2,0.12298387096774188,0.8770161290322581,0.125,0.11778303565638346,1.0163934426229513
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0021,4,32,2,2,0.23790322580645162,0.7620967741935484,0.25,0.22314355131420976,1.0508474576271185
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0021,8,32,2,2,0.44354838709677424,0.5564516129032258,0.5,0.4054651081081644,1.1272727272727272
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0021,16,32,2,2,0.7580645161290323,0.24193548387096775,1.0,0.6931471805599453,1.3191489361702127
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0021,32,32,2,2,1.0,0.0,2.0,1.0986122886681098,2.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0022,1,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0022,2,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0022,4,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0022,8,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0022,16,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0022,32,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0023,1,32,9,9,0.28125,0.71875,0.28125,0.24783616390458127,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0023,2,32,9,9,0.48991935483870963,0.5100806451612904,0.5625,0.44628710262841953,1.1481481481481484
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0023,4,32,9,9,0.7537541713014461,0.24624582869855394,1.125,0.7537718023763802,1.4925290536801328
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0023,8,32,9,9,0.9533846724280539,0.046615327571946086,2.25,1.1786549963416462,2.3600127682667287
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0023,16,32,9,9,0.9995921394141639,0.000407860585836084,4.5,1.7047480922384253,4.501836121517861
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0023,32,32,9,9,1.0,0.0,9.0,2.302585092994046,9.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0024,1,32,8,3,0.25,0.75,0.25,0.22314355131420976,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0024,2,32,8,3,0.44354838709677424,0.5564516129032258,0.469758064516129,0.38509780528373067,1.0590909090909089
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0024,4,32,8,3,0.7045050055617352,0.29549499443826477,0.8342602892102335,0.6066412880879786,1.1841793637009552
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0024,8,32,8,3,0.930077008642081,0.06992299135791902,1.3514707699913484,0.8550409919584311,1.4530740545500693
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0024,16,32,8,3,0.9987764182424916,0.001223581757508363,1.9911630206402176,1.0956622818871165,1.9936023561148855
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0024,32,32,8,3,1.0,0.0,3.0,1.3862943611198906,3.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0025,1,32,18,6,0.5625,0.4375,0.5625,0.44628710262841953,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0025,2,32,18,6,0.8165322580645161,0.18346774193548387,1.070564516129032,0.7278212832036306,1.311111111111111
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0025,4,32,18,6,0.9721635150166852,0.027836484983314813,1.9439098998887652,1.0797385957409489,1.9995709259418175
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0025,8,32,18,6,0.9997144975899147,0.0002855024100852921,3.2398467432950193,1.444527123141316,3.240771991509132
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0025,16,32,18,6,1.0,0.0,4.71474477814856,1.7430496380078433,4.71474477814856
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0025,32,32,18,6,1.0,0.0,6.0,1.9459101490553132,6.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0026,1,32,3,3,0.09375,0.90625,0.09375,0.08961215868968714,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0026,2,32,3,3,0.18145161290322576,0.8185483870967742,0.1875,0.17185025692665923,1.0333333333333337
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0026,4,32,3,3,0.33951612903225803,0.660483870967742,0.375,0.3184537311185346,1.1045130641330168
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0026,8,32,3,3,0.5919354838709677,0.4080645161290323,0.75,0.5596157879354227,1.2670299727520435
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0026,16,32,3,3,0.8870967741935484,0.11290322580645162,1.5,0.9162907318741551,1.690909090909091
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0026,32,32,3,3,1.0,0.0,3.0,1.3862943611198906,3.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0027,1,32,19,4,0.59375,0.40625,0.59375,0.46608972992459924,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0027,2,32,19,4,0.842741935483871,0.157258064516129,1.0221774193548385,0.704174861237008,1.2129186602870812
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0027,4,32,19,4,0.9801167964404894,0.019883203559510565,1.5946329254727476,0.953445052073775,1.6269825507164137
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0027,8,32,19,4,0.9998776418242492,0.0001223581757507919,2.278298109010011,1.1873244185325795,2.278576911524213
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0027,16,32,19,4,1.0,0.0,3.1451596782254034,1.4219413109394496,3.1451596782254034
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0027,32,32,19,4,1.0,0.0,4.0,1.6094379124341003,4.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0028,1,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0028,2,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0028,4,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0028,8,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0028,16,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0028,32,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0029,1,32,3,2,0.09375,0.90625,0.09375,0.08961215868968714,1.0
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0029,2,32,3,2,0.18145161290322576,0.8185483870967742,0.18548387096774188,0.1701510211736994,1.0222222222222221
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0029,4,32,3,2,0.33951612903225803,0.660483870967742,0.3629032258064516,0.30961714931803663,1.0688836104513066
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0029,8,32,3,2,0.5919354838709677,0.4080645161290323,0.6935483870967742,0.5268259651124318,1.1716621253405997
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0029,16,32,3,2,0.8870967741935484,0.11290322580645162,1.2580645161290323,0.8145080375642128,1.4181818181818182
Qwen/Qwen2.5-0.5B-Instruct,gsm8k_0029,32,32,3,2,1.0,0.0,2.0,1.0986122886681098,2.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0000,1,32,4,2,0.125,0.875,0.125,0.11778303565638346,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0000,2,32,4,2,0.23790322580645162,0.7620967741935484,0.24395161290322576,0.21829309718046028,1.025423728813559
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0000,4,32,4,2,0.43061735261401557,0.5693826473859844,0.46451612903225803,0.38152490056215604,1.078721343235389
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0000,8,32,4,2,0.7045050055617352,0.29549499443826477,0.8419354838709677,0.6108169121768183,1.195073813847004
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0000,16,32,4,2,0.9493882091212458,0.050611790878754226,1.3870967741935485,0.8700778887190236,1.4610427650849445
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0000,32,32,4,2,1.0,0.0,2.0,1.0986122886681098,2.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0001,1,32,3,2,0.09375,0.90625,0.09375,0.08961215868968714,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0001,2,32,3,2,0.18145161290322576,0.8185483870967742,0.18548387096774188,0.1701510211736994,1.0222222222222221
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0001,4,32,3,2,0.33951612903225803,0.660483870967742,0.3629032258064516,0.30961714931803663,1.0688836104513066
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0001,8,32,3,2,0.5919354838709677,0.4080645161290323,0.6935483870967742,0.5268259651124318,1.1716621253405997
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0001,16,32,3,2,0.8870967741935484,0.11290322580645162,1.2580645161290323,0.8145080375642128,1.4181818181818182
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0001,32,32,3,2,1.0,0.0,2.0,1.0986122886681098,2.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0002,1,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0002,2,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0002,4,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0002,8,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0002,16,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0002,32,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0003,1,32,6,4,0.1875,0.8125,0.1875,0.17185025692665923,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0003,2,32,6,4,0.344758064516129,0.655241935483871,0.36895161290322576,0.31404520083376863,1.0701754385964912
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0003,4,32,6,4,0.5842602892102335,0.41573971078976646,0.714516129032258,0.5391309003028106,1.22294145644931
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0003,8,32,6,4,0.8514707699913484,0.1485292300086516,1.3419354838709676,0.8509777173456041,1.5760206118227673
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0003,16,32,6,4,0.9911630206402176,0.008836979359782449,2.3870967741935485,1.2199731456723772,2.408379574786458
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0003,32,32,6,4,1.0,0.0,4.0,1.6094379124341003,4.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0004,1,32,25,12,0.78125,0.21875,0.78125,0.5773153650348236,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0004,2,32,25,12,0.9576612903225806,0.04233870967741937,1.51008064516129,0.9203148821738804,1.5768421052631576
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0004,4,32,25,12,0.9990266963292548,0.0009733036707452181,2.829393770856507,1.3427065062925923,2.8321503131524004
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0004,8,32,25,12,1.0,0.0,5.023717711036955,1.7957046286819578,5.023717711036955
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0004,16,32,25,12,1.0,0.0,8.230873810406624,2.222553714717049,8.230873810406624
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0004,32,32,25,12,1.0,0.0,12.0,2.5649493574615367,12.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0005,1,32,1,1,0.03125,0.96875,0.03125,0.030771658666753687,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0005,2,32,1,1,0.0625,0.9375,0.0625,0.06062462181643484,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0005,4,32,1,1,0.125,0.875,0.125,0.11778303565638346,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0005,8,32,1,1,0.25,0.75,0.25,0.22314355131420976,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0005,16,32,1,1,0.5,0.5,0.5,0.4054651081081644,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0005,32,32,1,1,1.0,0.0,1.0,0.6931471805599453,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0006,1,32,16,6,0.5,0.5,0.5,0.4054651081081644,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0006,2,32,16,6,0.7580645161290323,0.24193548387096775,0.9475806451612901,0.6665879074875904,1.2499999999999998
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0006,4,32,16,6,0.9493882091212458,0.050611790878754226,1.7135428253615128,0.9982550967301208,1.8048916227299356
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0006,8,32,16,6,0.9987764182424916,0.001223581757508363,2.8762043295969884,1.354856409253338,2.879727912136867
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0006,16,32,16,6,0.999999998336329,1.6636709787576365e-09,4.399826968236312,1.6863669101376417,4.399826975556176
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0006,32,32,16,6,1.0,0.0,6.0,1.9459101490553132,6.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0007,1,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0007,2,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0007,4,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0007,8,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0007,16,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0007,32,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0008,1,32,11,7,0.34375,0.65625,0.34375,0.2954642128938359,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0008,2,32,11,7,0.5766129032258065,0.4233870967741935,0.6774193548387095,0.517256514096281,1.1748251748251746
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0008,4,32,11,7,0.8335650723025584,0.16643492769744161,1.3153225806451614,0.8395490215219814,1.5779482902418684
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0008,8,32,11,7,0.9806537178061093,0.019346282193890674,2.479032258064516,1.2467541683500192,2.527938469055659
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0008,16,32,11,7,0.9999661459592785,3.385404072153708e-05,4.403225806451613,1.686996146779975,4.403374878484061
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0008,32,32,11,7,1.0,0.0,7.0,2.0794415416798357,7.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0009,1,32,4,2,0.125,0.875,0.125,0.11778303565638346,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0009,2,32,4,2,0.23790322580645162,0.7620967741935484,0.24596774193548376,0.2199125307327632,1.0338983050847452
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0009,4,32,4,2,0.43061735261401557,0.5693826473859844,0.47580645161290325,0.38920458723638407,1.1049402647723605
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0009,8,32,4,2,0.7045050055617352,0.29549499443826477,0.8870967741935485,0.6350395497526646,1.2591773900686827
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0009,16,32,4,2,0.9493882091212458,0.050611790878754226,1.5161290322580645,0.9227216222044455,1.596953719976567
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0009,32,32,4,2,1.0,0.0,2.0,1.0986122886681098,2.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0010,1,32,2,2,0.0625,0.9375,0.0625,0.06062462181643484,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0010,2,32,2,2,0.12298387096774188,0.8770161290322581,0.125,0.11778303565638346,1.0163934426229513
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0010,4,32,2,2,0.23790322580645162,0.7620967741935484,0.25,0.22314355131420976,1.0508474576271185
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0010,8,32,2,2,0.44354838709677424,0.5564516129032258,0.5,0.4054651081081644,1.1272727272727272
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0010,16,32,2,2,0.7580645161290323,0.24193548387096775,1.0,0.6931471805599453,1.3191489361702127
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0010,32,32,2,2,1.0,0.0,2.0,1.0986122886681098,2.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0011,1,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0011,2,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0011,4,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0011,8,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0011,16,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0011,32,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0012,1,32,22,10,0.6875,0.3125,0.6875,0.5232481437645479,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0012,2,32,22,10,0.9092741935483871,0.09072580645161288,1.3306451612903225,0.8461451225073953,1.4634146341463414
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0012,4,32,22,10,0.9941601779755284,0.0058398220244716414,2.4942714126807566,1.25112488834028,2.508923076923077
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0012,8,32,22,10,0.9999957217421066,4.27825789339753e-06,4.398998887652947,1.6862135452077804,4.399017707785179
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0012,16,32,22,10,1.0,0.0,6.993325917686318,2.0786069332018435,6.993325917686318
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0012,32,32,22,10,1.0,0.0,10.0,2.3978952727983707,10.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0013,1,32,16,4,0.5,0.5,0.5,0.4054651081081644,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0013,2,32,16,4,0.7580645161290323,0.24193548387096775,0.9213709677419355,0.6530389769292746,1.2154255319148937
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0013,4,32,16,4,0.9493882091212458,0.050611790878754226,1.5793659621802,0.9475436176388323,1.6635618043350908
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0013,8,32,16,4,0.9987764182424916,0.001223581757508363,2.412557542568666,1.2274620226600954,2.415513120357758
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0013,16,32,16,4,0.999999998336329,1.6636709787576365e-09,3.235150166852058,1.443418786000068,3.2351501722342833
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0013,32,32,16,4,1.0,0.0,4.0,1.6094379124341003,4.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0014,1,32,4,3,0.125,0.875,0.125,0.11778303565638346,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0014,2,32,4,3,0.23790322580645162,0.7620967741935484,0.24798387096774188,0.22152934595966858,1.0423728813559319
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0014,4,32,4,3,0.43061735261401557,0.5693826473859844,0.4879032258064516,0.397367897875545,1.1330319664191153
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0014,8,32,4,3,0.7045050055617352,0.29549499443826477,0.9435483870967742,0.6645153678856182,1.3393068603457805
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0014,16,32,4,3,0.9493882091212458,0.050611790878754226,1.7580645161290323,1.0145291714575684,1.8517867603983598
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0014,32,32,4,3,1.0,0.0,3.0,1.3862943611198906,3.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0015,1,32,4,2,0.125,0.875,0.125,0.11778303565638346,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0015,2,32,4,2,0.23790322580645162,0.7620967741935484,0.24395161290322576,0.21829309718046028,1.025423728813559
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0015,4,32,4,2,0.43061735261401557,0.5693826473859844,0.46451612903225803,0.38152490056215604,1.078721343235389
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0015,8,32,4,2,0.7045050055617352,0.29549499443826477,0.8419354838709677,0.6108169121768183,1.195073813847004
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0015,16,32,4,2,0.9493882091212458,0.050611790878754226,1.3870967741935485,0.8700778887190236,1.4610427650849445
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0015,32,32,4,2,1.0,0.0,2.0,1.0986122886681098,2.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0016,1,32,9,5,0.28125,0.71875,0.28125,0.24783616390458127,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0016,2,32,9,5,0.48991935483870963,0.5100806451612904,0.5524193548387095,0.43981458812280194,1.127572016460905
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0016,4,32,9,5,0.7537541713014461,0.24624582869855394,1.0653225806451614,0.7252864276004427,1.4133554694705774
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0016,8,32,9,5,0.9533846724280539,0.046615327571946086,1.979032258064516,1.0915985021601027,2.0757961768195528
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0016,16,32,9,5,0.9995921394141639,0.000407860585836084,3.403225806451613,1.4823374101398683,3.4046144144812494
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0016,32,32,9,5,1.0,0.0,5.0,1.791759469228055,5.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0017,1,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0017,2,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0017,4,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0017,8,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0017,16,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0017,32,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0018,1,32,3,3,0.09375,0.90625,0.09375,0.08961215868968714,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0018,2,32,3,3,0.18145161290322576,0.8185483870967742,0.1875,0.17185025692665923,1.0333333333333337
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0018,4,32,3,3,0.33951612903225803,0.660483870967742,0.375,0.3184537311185346,1.1045130641330168
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0018,8,32,3,3,0.5919354838709677,0.4080645161290323,0.75,0.5596157879354227,1.2670299727520435
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0018,16,32,3,3,0.8870967741935484,0.11290322580645162,1.5,0.9162907318741551,1.690909090909091
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0018,32,32,3,3,1.0,0.0,3.0,1.3862943611198906,3.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0019,1,32,12,4,0.375,0.625,0.375,0.3184537311185346,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0019,2,32,12,4,0.6169354838709677,0.38306451612903225,0.7177419354838709,0.5410106001043882,1.1633986928104574
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0019,4,32,12,4,0.8652669632925473,0.13473303670745274,1.3159899888765294,0.8398372371092343,1.5209063152820184
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0019,8,32,12,4,0.9880237300704486,0.011976269929551364,2.2228031145717466,1.1702515133383797,2.249746688182535
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0019,16,32,12,4,0.9999919395141139,8.060485886085544e-06,3.252502780867631,1.4475076992247926,3.252528997831712
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0019,32,32,12,4,1.0,0.0,4.0,1.6094379124341003,4.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0020,1,32,2,2,0.0625,0.9375,0.0625,0.06062462181643484,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0020,2,32,2,2,0.12298387096774188,0.8770161290322581,0.125,0.11778303565638346,1.0163934426229513
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0020,4,32,2,2,0.23790322580645162,0.7620967741935484,0.25,0.22314355131420976,1.0508474576271185
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0020,8,32,2,2,0.44354838709677424,0.5564516129032258,0.5,0.4054651081081644,1.1272727272727272
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0020,16,32,2,2,0.7580645161290323,0.24193548387096775,1.0,0.6931471805599453,1.3191489361702127
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0020,32,32,2,2,1.0,0.0,2.0,1.0986122886681098,2.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0021,1,32,3,2,0.09375,0.90625,0.09375,0.08961215868968714,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0021,2,32,3,2,0.18145161290322576,0.8185483870967742,0.18548387096774188,0.1701510211736994,1.0222222222222221
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0021,4,32,3,2,0.33951612903225803,0.660483870967742,0.3629032258064516,0.30961714931803663,1.0688836104513066
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0021,8,32,3,2,0.5919354838709677,0.4080645161290323,0.6935483870967742,0.5268259651124318,1.1716621253405997
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0021,16,32,3,2,0.8870967741935484,0.11290322580645162,1.2580645161290323,0.8145080375642128,1.4181818181818182
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0021,32,32,3,2,1.0,0.0,2.0,1.0986122886681098,2.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0022,1,32,7,3,0.21875,0.78125,0.21875,0.19782574332991987,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0022,2,32,7,3,0.3951612903225806,0.6048387096774194,0.4233870967741935,0.3530393107683146,1.0714285714285714
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0022,4,32,7,3,0.6482202447163514,0.3517797552836486,0.7935205784204672,0.5841804918136799,1.2241527241527244
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0022,8,32,7,3,0.897172071532472,0.10282792846752797,1.3980533926585095,0.8746573218530753,1.5582890250590113
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0022,16,32,7,3,0.996601161784699,0.003398838215300959,2.207452725250278,1.165477078583847,2.2149810876170397
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0022,32,32,7,3,1.0,0.0,3.0,1.3862943611198906,3.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0023,1,32,1,1,0.03125,0.96875,0.03125,0.030771658666753687,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0023,2,32,1,1,0.0625,0.9375,0.0625,0.06062462181643484,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0023,4,32,1,1,0.125,0.875,0.125,0.11778303565638346,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0023,8,32,1,1,0.25,0.75,0.25,0.22314355131420976,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0023,16,32,1,1,0.5,0.5,0.5,0.4054651081081644,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0023,32,32,1,1,1.0,0.0,1.0,0.6931471805599453,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0024,1,32,17,3,0.53125,0.46875,0.53125,0.4260843953109001,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0024,2,32,17,3,0.7883064516129032,0.21169354838709675,0.9173387096774194,0.6509381358204628,1.1636828644501278
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0024,4,32,17,3,0.9620411568409344,0.037958843159065614,1.4208843159065627,0.8841328932151422,1.476947535771065
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0024,8,32,17,3,0.9993882091212458,0.0006117908787541815,1.9425287356321839,1.0792693258249788,1.9437178845047953
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0024,16,32,17,3,1.0,0.0,2.4493801486353597,1.2381945478389937,2.4493801486353597
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0024,32,32,17,3,1.0,0.0,3.0,1.3862943611198906,3.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0025,1,32,27,7,0.84375,0.15625,0.84375,0.6118015411059929,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0025,2,32,27,7,0.9798387096774194,0.020161290322580627,1.4032258064516128,0.8768119209003675,1.4320987654320987
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0025,4,32,27,7,0.999860956618465,0.00013904338153503115,2.1523637374860956,1.1481525642863206,2.152663051036017
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0025,8,32,27,7,1.0,0.0,3.228420467185762,1.441828511309738,3.228420467185762
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0025,16,32,27,7,1.0,0.0,4.903225806451613,1.7754989483562746,4.903225806451613
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0025,32,32,27,7,1.0,0.0,7.0,2.0794415416798357,7.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0026,1,32,1,1,0.03125,0.96875,0.03125,0.030771658666753687,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0026,2,32,1,1,0.0625,0.9375,0.0625,0.06062462181643484,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0026,4,32,1,1,0.125,0.875,0.125,0.11778303565638346,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0026,8,32,1,1,0.25,0.75,0.25,0.22314355131420976,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0026,16,32,1,1,0.5,0.5,0.5,0.4054651081081644,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0026,32,32,1,1,1.0,0.0,1.0,0.6931471805599453,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0027,1,32,30,9,0.9375,0.0625,0.9375,0.661398482245365,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0027,2,32,30,9,0.9979838709677419,0.0020161290322581182,1.627016129032258,0.9658486503999176,1.6303030303030304
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0027,4,32,30,9,1.0,0.0,2.607591768631813,1.2830404496325178,2.607591768631813
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0027,8,32,30,9,1.0,0.0,3.9410950438759116,1.5975869754357244,3.9410950438759116
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0027,16,32,30,9,1.0,0.0,5.878259766551359,1.9283656790420727,5.878259766551359
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0027,32,32,30,9,1.0,0.0,9.0,2.302585092994046,9.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0028,1,32,5,3,0.15625,0.84375,0.15625,0.1451820098444979,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0028,2,32,5,3,0.2923387096774194,0.7076612903225806,0.30645161290322576,0.2673147696273472,1.0482758620689654
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0028,4,32,5,3,0.5119577308120133,0.48804226918798665,0.589516129032258,0.4634296485536376,1.1514937533948941
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0028,8,32,5,3,0.7889321468298109,0.21106785317018906,1.0919354838709676,0.7380897062773066,1.384067677123722
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0028,16,32,5,3,0.9783092324805339,0.02169076751946608,1.8870967741935485,1.0602514207956635,1.9289368959636157
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0028,32,32,5,3,1.0,0.0,3.0,1.3862943611198906,3.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0029,1,32,12,7,0.375,0.625,0.375,0.3184537311185346,1.0
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0029,2,32,12,7,0.6169354838709677,0.38306451612903225,0.7278225806451613,0.5468619918728523,1.1797385620915033
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0029,4,32,12,7,0.8652669632925473,0.13473303670745274,1.3748609566184649,0.8649388911911046,1.588944239112968
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0029,8,32,12,7,0.9880237300704486,0.011976269929551364,2.4824805339265854,1.2477448369725217,2.5125717716816154
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0029,16,32,12,7,0.9999919395141139,8.060485886085544e-06,4.236373748609566,1.6556292260596872,4.23640789611562
Qwen/Qwen2.5-1.5B-Instruct,gsm8k_0029,32,32,12,7,1.0,0.0,7.0,2.0794415416798357,7.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0000,1,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0000,2,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0000,4,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0000,8,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0000,16,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0000,32,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0001,1,32,6,5,0.1875,0.8125,0.1875,0.17185025692665923,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0001,2,32,6,5,0.344758064516129,0.655241935483871,0.3729838709677419,0.31698637942458485,1.0818713450292397
Qwen/Qwen2.5-3B-Instruct,gsm8k_0001,4,32,6,5,0.5842602892102335,0.41573971078976646,0.7379032258064516,0.5526793439387656,1.2629700142789149
Qwen/Qwen2.5-3B-Instruct,gsm8k_0001,8,32,6,5,0.8514707699913484,0.1485292300086516,1.4435483870967742,0.8934512399043323,1.6953587110353088
Qwen/Qwen2.5-3B-Instruct,gsm8k_0001,16,32,6,5,0.9911630206402176,0.008836979359782449,2.758064516129032,1.323904068520609,2.7826547789762452
Qwen/Qwen2.5-3B-Instruct,gsm8k_0001,32,32,6,5,1.0,0.0,5.0,1.791759469228055,5.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0002,1,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0002,2,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0002,4,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0002,8,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0002,16,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0002,32,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0003,1,32,10,5,0.3125,0.6875,0.3125,0.27193371548364176,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0003,2,32,10,5,0.5342741935483871,0.4657258064516129,0.6129032258064514,0.4780358009429997,1.1471698113207542
Qwen/Qwen2.5-3B-Instruct,gsm8k_0003,4,32,10,5,0.796579532814238,0.203420467185762,1.178225806451613,0.778510695193533,1.479106301274219
Qwen/Qwen2.5-3B-Instruct,gsm8k_0003,8,32,10,5,0.9695986994096004,0.030401300590399583,2.1725806451612906,1.154545340349922,2.240700865713
Qwen/Qwen2.5-3B-Instruct,gsm8k_0003,16,32,10,5,0.9998758685173542,0.000124131482645784,3.661290322580645,1.5392923030673407,3.661744860399237
Qwen/Qwen2.5-3B-Instruct,gsm8k_0003,32,32,10,5,1.0,0.0,5.0,1.791759469228055,5.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0004,1,32,22,5,0.6875,0.3125,0.6875,0.5232481437645479,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0004,2,32,22,5,0.9092741935483871,0.09072580645161288,1.2419354838709675,0.8073395480856002,1.365853658536585
Qwen/Qwen2.5-3B-Instruct,gsm8k_0004,4,32,22,5,0.9941601779755284,0.0058398220244716414,2.0590656284760844,1.1181095191642194,2.071160839160839
Qwen/Qwen2.5-3B-Instruct,gsm8k_0004,8,32,22,5,0.9999957217421066,4.27825789339753e-06,3.0205584552636835,1.3914208122023701,3.0205713780470242
Qwen/Qwen2.5-3B-Instruct,gsm8k_0004,16,32,22,5,1.0,0.0,4.01449758991472,1.612333234922762,4.01449758991472
Qwen/Qwen2.5-3B-Instruct,gsm8k_0004,32,32,22,5,1.0,0.0,5.0,1.791759469228055,5.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0005,1,32,1,1,0.03125,0.96875,0.03125,0.030771658666753687,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0005,2,32,1,1,0.0625,0.9375,0.0625,0.06062462181643484,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0005,4,32,1,1,0.125,0.875,0.125,0.11778303565638346,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0005,8,32,1,1,0.25,0.75,0.25,0.22314355131420976,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0005,16,32,1,1,0.5,0.5,0.5,0.4054651081081644,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0005,32,32,1,1,1.0,0.0,1.0,0.6931471805599453,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0006,1,32,1,1,0.03125,0.96875,0.03125,0.030771658666753687,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0006,2,32,1,1,0.0625,0.9375,0.0625,0.06062462181643484,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0006,4,32,1,1,0.125,0.875,0.125,0.11778303565638346,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0006,8,32,1,1,0.25,0.75,0.25,0.22314355131420976,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0006,16,32,1,1,0.5,0.5,0.5,0.4054651081081644,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0006,32,32,1,1,1.0,0.0,1.0,0.6931471805599453,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0007,1,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0007,2,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0007,4,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0007,8,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0007,16,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0007,32,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0008,1,32,8,5,0.25,0.75,0.25,0.22314355131420976,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0008,2,32,8,5,0.44354838709677424,0.5564516129032258,0.4879032258064516,0.397367897875545,1.0999999999999999
Qwen/Qwen2.5-3B-Instruct,gsm8k_0008,4,32,8,5,0.7045050055617352,0.29549499443826477,0.9306173526140156,0.6578398235894437,1.3209520802084156
Qwen/Qwen2.5-3B-Instruct,gsm8k_0008,8,32,8,5,0.930077008642081,0.06992299135791902,1.7045050055617352,0.9949189031546739,1.8326493287371168
Qwen/Qwen2.5-3B-Instruct,gsm8k_0008,16,32,8,5,0.9987764182424916,0.001223581757508363,2.9493882091212456,1.373560683150528,2.953001447822697
Qwen/Qwen2.5-3B-Instruct,gsm8k_0008,32,32,8,5,1.0,0.0,5.0,1.791759469228055,5.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0009,1,32,8,2,0.25,0.75,0.25,0.22314355131420976,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0009,2,32,8,2,0.44354838709677424,0.5564516129032258,0.4576612903225806,0.3768332954338372,1.0318181818181817
Qwen/Qwen2.5-3B-Instruct,gsm8k_0009,4,32,8,2,0.7045050055617352,0.29549499443826477,0.7732202447163514,0.5727972408754436,1.097536906923502
Qwen/Qwen2.5-3B-Instruct,gsm8k_0009,8,32,8,2,0.930077008642081,0.06992299135791902,1.147172071532472,0.764151660786488,1.2334162234666475
Qwen/Qwen2.5-3B-Instruct,gsm8k_0009,16,32,8,2,0.9987764182424916,0.001223581757508363,1.496601161784699,0.9149302715814565,1.498434619049387
Qwen/Qwen2.5-3B-Instruct,gsm8k_0009,32,32,8,2,1.0,0.0,2.0,1.0986122886681098,2.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0010,1,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0010,2,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0010,4,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0010,8,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0010,16,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0010,32,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0011,1,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0011,2,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0011,4,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0011,8,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0011,16,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0011,32,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0012,1,32,25,7,0.78125,0.21875,0.78125,0.5773153650348236,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0012,2,32,25,7,0.9576612903225806,0.04233870967741937,1.471774193548387,0.9049361897712291,1.5368421052631578
Qwen/Qwen2.5-3B-Instruct,gsm8k_0012,4,32,25,7,0.9990266963292548,0.0009733036707452181,2.620800889877642,1.2866952416653452,2.6233542101600555
Qwen/Qwen2.5-3B-Instruct,gsm8k_0012,8,32,25,7,1.0,0.0,4.220905944877024,1.6526709394944608,4.220905944877024
Qwen/Qwen2.5-3B-Instruct,gsm8k_0012,16,32,25,7,1.0,0.0,5.8638610802125815,1.9262701230840835,5.8638610802125815
Qwen/Qwen2.5-3B-Instruct,gsm8k_0012,32,32,25,7,1.0,0.0,7.0,2.0794415416798357,7.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0013,1,32,7,3,0.21875,0.78125,0.21875,0.19782574332991987,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0013,2,32,7,3,0.3951612903225806,0.6048387096774194,0.4173387096774194,0.3487809650857374,1.056122448979592
Qwen/Qwen2.5-3B-Instruct,gsm8k_0013,4,32,7,3,0.6482202447163514,0.3517797552836486,0.7619577308120133,0.5664255379027509,1.1754611754611757
Qwen/Qwen2.5-3B-Instruct,gsm8k_0013,8,32,7,3,0.897172071532472,0.10282792846752797,1.288932146829811,0.8280853973811331,1.4366610238191746
Qwen/Qwen2.5-3B-Instruct,gsm8k_0013,16,32,7,3,0.996601161784699,0.003398838215300959,1.9783092324805338,1.0913557678502834,1.9850561170707508
Qwen/Qwen2.5-3B-Instruct,gsm8k_0013,32,32,7,3,1.0,0.0,3.0,1.3862943611198906,3.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0014,1,32,1,1,0.03125,0.96875,0.03125,0.030771658666753687,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0014,2,32,1,1,0.0625,0.9375,0.0625,0.06062462181643484,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0014,4,32,1,1,0.125,0.875,0.125,0.11778303565638346,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0014,8,32,1,1,0.25,0.75,0.25,0.22314355131420976,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0014,16,32,1,1,0.5,0.5,0.5,0.4054651081081644,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0014,32,32,1,1,1.0,0.0,1.0,0.6931471805599453,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0015,1,32,3,3,0.09375,0.90625,0.09375,0.08961215868968714,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0015,2,32,3,3,0.18145161290322576,0.8185483870967742,0.1875,0.17185025692665923,1.0333333333333337
Qwen/Qwen2.5-3B-Instruct,gsm8k_0015,4,32,3,3,0.33951612903225803,0.660483870967742,0.375,0.3184537311185346,1.1045130641330168
Qwen/Qwen2.5-3B-Instruct,gsm8k_0015,8,32,3,3,0.5919354838709677,0.4080645161290323,0.75,0.5596157879354227,1.2670299727520435
Qwen/Qwen2.5-3B-Instruct,gsm8k_0015,16,32,3,3,0.8870967741935484,0.11290322580645162,1.5,0.9162907318741551,1.690909090909091
Qwen/Qwen2.5-3B-Instruct,gsm8k_0015,32,32,3,3,1.0,0.0,3.0,1.3862943611198906,3.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0016,1,32,15,6,0.46875,0.53125,0.46875,0.38441169891033206,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0016,2,32,15,6,0.7258064516129032,0.27419354838709675,0.8971774193548385,0.6403672128604521,1.2361111111111107
Qwen/Qwen2.5-3B-Instruct,gsm8k_0016,4,32,15,6,0.9338153503893215,0.06618464961067849,1.649582869855395,0.9744022200065163,1.7664979154258487
Qwen/Qwen2.5-3B-Instruct,gsm8k_0016,8,32,15,6,0.9976887900135953,0.002311209986404661,2.8305030280558645,1.3429961334863343,2.837060069620802
Qwen/Qwen2.5-3B-Instruct,gsm8k_0016,16,32,15,6,0.9999999717175934,2.828240663887982e-08,4.394388827091831,1.6853593072311055,4.394388951375726
Qwen/Qwen2.5-3B-Instruct,gsm8k_0016,32,32,15,6,1.0,0.0,6.0,1.9459101490553132,6.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0017,1,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0017,2,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0017,4,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0017,8,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0017,16,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0017,32,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0018,1,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0018,2,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0018,4,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0018,8,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0018,16,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0018,32,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0019,1,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0019,2,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0019,4,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0019,8,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0019,16,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0019,32,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0020,1,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0020,2,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0020,4,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0020,8,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0020,16,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0020,32,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0021,1,32,1,1,0.03125,0.96875,0.03125,0.030771658666753687,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0021,2,32,1,1,0.0625,0.9375,0.0625,0.06062462181643484,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0021,4,32,1,1,0.125,0.875,0.125,0.11778303565638346,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0021,8,32,1,1,0.25,0.75,0.25,0.22314355131420976,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0021,16,32,1,1,0.5,0.5,0.5,0.4054651081081644,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0021,32,32,1,1,1.0,0.0,1.0,0.6931471805599453,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0022,1,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0022,2,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0022,4,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0022,8,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0022,16,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0022,32,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0023,1,32,1,1,0.03125,0.96875,0.03125,0.030771658666753687,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0023,2,32,1,1,0.0625,0.9375,0.0625,0.06062462181643484,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0023,4,32,1,1,0.125,0.875,0.125,0.11778303565638346,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0023,8,32,1,1,0.25,0.75,0.25,0.22314355131420976,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0023,16,32,1,1,0.5,0.5,0.5,0.4054651081081644,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0023,32,32,1,1,1.0,0.0,1.0,0.6931471805599453,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0024,1,32,26,3,0.8125,0.1875,0.8125,0.5947071077466928,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0024,2,32,26,3,0.969758064516129,0.030241935483870996,1.375,0.8649974374866045,1.4178794178794178
Qwen/Qwen2.5-3B-Instruct,gsm8k_0024,4,32,26,3,0.9995828698553949,0.00041713014460509346,2.038348164627364,1.1113140008419458,2.0391987759076367
Qwen/Qwen2.5-3B-Instruct,gsm8k_0024,8,32,26,3,1.0,0.0,2.5606129317475257,1.2699327018832616,2.5606129317475257
Qwen/Qwen2.5-3B-Instruct,gsm8k_0024,16,32,26,3,1.0,0.0,2.8870548596669408,1.357651765397179,2.8870548596669408
Qwen/Qwen2.5-3B-Instruct,gsm8k_0024,32,32,26,3,1.0,0.0,3.0,1.3862943611198906,3.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0025,1,32,29,5,0.90625,0.09375,0.90625,0.6451379613735847,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0025,2,32,29,5,0.9939516129032258,0.006048387096774244,1.5745967741935485,0.9456929293076118,1.5841784989858014
Qwen/Qwen2.5-3B-Instruct,gsm8k_0025,4,32,29,5,1.0,0.0,2.4553670745272527,1.2399286960123455,2.4553670745272527
Qwen/Qwen2.5-3B-Instruct,gsm8k_0025,8,32,29,5,1.0,0.0,3.3556758221385588,1.4714797813046765,3.3556758221385588
Qwen/Qwen2.5-3B-Instruct,gsm8k_0025,16,32,29,5,1.0,0.0,4.207320533281746,1.6500654304351183,4.207320533281746
Qwen/Qwen2.5-3B-Instruct,gsm8k_0025,32,32,29,5,1.0,0.0,5.0,1.791759469228055,5.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0026,1,32,3,2,0.09375,0.90625,0.09375,0.08961215868968714,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0026,2,32,3,2,0.18145161290322576,0.8185483870967742,0.18548387096774188,0.1701510211736994,1.0222222222222221
Qwen/Qwen2.5-3B-Instruct,gsm8k_0026,4,32,3,2,0.33951612903225803,0.660483870967742,0.3629032258064516,0.30961714931803663,1.0688836104513066
Qwen/Qwen2.5-3B-Instruct,gsm8k_0026,8,32,3,2,0.5919354838709677,0.4080645161290323,0.6935483870967742,0.5268259651124318,1.1716621253405997
Qwen/Qwen2.5-3B-Instruct,gsm8k_0026,16,32,3,2,0.8870967741935484,0.11290322580645162,1.2580645161290323,0.8145080375642128,1.4181818181818182
Qwen/Qwen2.5-3B-Instruct,gsm8k_0026,32,32,3,2,1.0,0.0,2.0,1.0986122886681098,2.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0027,1,32,31,5,0.96875,0.03125,0.96875,0.6773988235918061,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0027,2,32,31,5,1.0,0.0,1.6108870967741935,0.9596900474087107,1.6108870967741935
Qwen/Qwen2.5-3B-Instruct,gsm8k_0027,4,32,31,5,1.0,0.0,2.3837597330367073,1.2189874383476178,2.3837597330367073
Qwen/Qwen2.5-3B-Instruct,gsm8k_0027,8,32,31,5,1.0,0.0,3.156666096232281,1.4247133337902127,3.156666096232281
Qwen/Qwen2.5-3B-Instruct,gsm8k_0027,16,32,31,5,1.0,0.0,3.9489803468717386,1.5991815648306735,3.9489803468717386
Qwen/Qwen2.5-3B-Instruct,gsm8k_0027,32,32,31,5,1.0,0.0,5.0,1.791759469228055,5.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0028,1,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0028,2,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0028,4,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0028,8,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0028,16,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0028,32,32,0,0,0.0,1.0,0.0,0.0,0.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0029,1,32,20,5,0.625,0.375,0.625,0.4855078157817008,1.0
Qwen/Qwen2.5-3B-Instruct,gsm8k_0029,2,32,20,5,0.8669354838709677,0.13306451612903225,1.127016129032258,0.7547201191852394,1.2999999999999998
Qwen/Qwen2.5-3B-Instruct,gsm8k_0029,4,32,20,5,0.9862347052280311,0.013765294771968861,1.868743047830923,1.0538739714097245,1.8948258846750314
Qwen/Qwen2.5-3B-Instruct,gsm8k_0029,8,32,20,5,0.9999529391631727,4.706083682726181e-05,2.764617856497723,1.3256463571623032,2.7647479678507065
Qwen/Qwen2.5-3B-Instruct,gsm8k_0029,16,32,20,5,1.0,0.0,3.749103405286604,1.557955843447979,3.749103405286604
Qwen/Qwen2.5-3B-Instruct,gsm8k_0029,32,32,20,5,1.0,0.0,5.0,1.791759469228055,5.0


==> coverage_summary_with_bootstrap_ci.csv <==
model,B,H_coverage_mean,K_mean,pass_at_B_mean,zero_coverage_mean,conditional_modes_mean,n_problems,H_coverage_ci_low,H_coverage_ci_high,expected_distinct_verified_modes_ci_low,expected_distinct_verified_modes_ci_high,pass_at_B_ci_low,pass_at_B_ci_high,zero_coverage_ci_low,zero_coverage_ci_high,conditional_distinct_modes_ci_low,conditional_distinct_modes_ci_high
Qwen/Qwen2.5-0.5B-Instruct,1,0.08790378392979145,0.10104166666666667,0.10104166666666667,0.8989583333333333,0.6666666666666666,30,0.04706526693163005,0.13578098673176373,0.051041666666666666,0.15833333333333333,0.052083333333333336,0.16041666666666668,0.8385416666666666,0.95,0.5,0.8333333333333334
Qwen/Qwen2.5-0.5B-Instruct,2,0.1539541549992009,0.19314516129032253,0.17029569892473118,0.8297043010752688,0.705529014546846,30,0.08874896856716541,0.2325883518453839,0.09717573924731182,0.3039717741935482,0.09569724462365589,0.260283938172043,0.739307795698925,0.9068598790322578,0.5210989541886868,0.876862602513487
Qwen/Qwen2.5-0.5B-Instruct,4,0.25493009834261904,0.35882461994809045,0.26331108639228773,0.7366889136077123,0.7897319387721796,30,0.15717600469557003,0.36954628686038893,0.19639346959584722,0.549210117723396,0.16032276603633672,0.3741545467185762,0.6240505886169819,0.8392162588060808,0.5691993160011578,1.0011092886405972
Qwen/Qwen2.5-0.5B-Instruct,8,0.3986862068677033,0.6457613809582664,0.3800758360825102,0.6199241639174898,0.9633742369740449,30,0.25784944845390473,0.5562546685963953,0.36439775779672884,0.9814950325464507,0.25841910693743286,0.506347270550691,0.49344445141642024,0.7432535553907633,0.6690043902035113,1.2873342977917068
Qwen/Qwen2.5-0.5B-Instruct,16,0.5899082245592843,1.1262183782660642,0.5233058381203664,0.47669416187963365,1.2923410003124902,30,0.3905148598903544,0.7905958589077904,0.6824201787994891,1.634125518334023,0.3773785687801261,0.6617089775004972,0.34236614040649926,0.6232184602143372,0.8422748654164869,1.786096279762202
Qwen/Qwen2.5-0.5B-Instruct,32,0.8242728740936347,1.9,0.6666666666666666,0.3333333333333333,1.9,30,0.584949907611442,1.0696732258022925,1.2,2.7,0.5,0.8333333333333334,0.16666666666666666,0.5,1.2,2.7
Qwen/Qwen2.5-1.5B-Instruct,1,0.20864589437140826,0.25729166666666664,0.25729166666666664,0.7427083333333333,0.8666666666666667,30,0.14216762782547201,0.27918961992353025,0.16770833333333332,0.357317708333333,0.16768229166666665,0.354192708333333,0.640625,0.8354166666666667,0.7333333333333333,0.9666666666666667
Qwen/Qwen2.5-1.5B-Instruct,2,0.34555496262447083,0.4803091397849462,0.38037634408602145,0.6196236559139785,0.9934954852294398,30,0.2410112252882505,0.45395907103046007,0.3153209005376344,0.658534946236559,0.26720262096774194,0.49987063172043006,0.5003343413978495,0.7288340053763442,0.8299560662147075,1.1355043151584905
Qwen/Qwen2.5-1.5B-Instruct,4,0.5332751719939038,0.8611670374490175,0.516932703003337,0.48306729699666295,1.2495287179545294,30,0.39023774765108205,0.6816036179316681,0.579230255839822,1.1638516407119015,0.38745525120504265,0.6415162680756396,0.36097230719317763,0.6100241703744902,1.0004405590872136,1.4934840873370032
Qwen/Qwen2.5-1.5B-Instruct,8,0.7672604171660595,1.474013604860101,0.6558506951376806,0.3441493048623193,1.7189723940905088,30,0.583028450085492,0.9480065399881579,1.018298116140441,1.9806556121236318,0.5290329089143049,0.7768374071063451,0.22140681526482422,0.4758853958497729,1.3102548857759369,2.1667454185626367
Qwen/Qwen2.5-1.5B-Instruct,16,1.0305526903365727,2.3810511043289897,0.7813529255767825,0.21864707442321762,2.4825220984319816,30,0.8051529864705823,1.2531022037227364,1.6696949791233415,3.150584033205053,0.6497198751138207,0.8965551019237763,0.10627892970078985,0.34783547445153995,1.7728639159511261,3.252767016966499
Qwen/Qwen2.5-1.5B-Instruct,32,1.292364569061173,3.566666666666667,0.8666666666666667,0.13333333333333333,3.566666666666667,30,1.0329683807405274,1.5350816112691987,2.5,4.7,0.7333333333333333,0.9666666666666667,0.03333333333333333,0.26666666666666666,2.533333333333333,4.666666666666667
Qwen/Qwen2.5-3B-Instruct,1,0.17695687817617572,0.22708333333333333,0.22708333333333333,0.7729166666666667,0.6333333333333333,30,0.10187690237694122,0.25931196051345495,0.12395833333333334,0.34479166666666666,0.12083333333333333,0.3458333333333333,0.65625,0.878125,0.4666666666666667,0.8
Qwen/Qwen2.5-3B-Instruct,2,0.2813624070016895,0.41108870967741934,0.30866935483870966,0.6913306451612903,0.7508096410417864,30,0.1676582180829877,0.4036866059050337,0.22688172043010754,0.6123101478494621,0.17747647849462364,0.44503360215053755,0.553224126344086,0.8176075268817204,0.5358961750993472,0.9567152931604959
Qwen/Qwen2.5-3B-Instruct,4,0.411618326255538,0.6940164998146088,0.38849740452354464,0.6115025954764554,0.9581195861874641,30,0.25371576090837655,0.5779896893284996,0.40423090470893586,1.0229582638116421,0.24421697719688543,0.5362769512421205,0.4627344734890619,0.7565428485354098,0.6626091851027033,1.2630772946192483
Qwen/Qwen2.5-3B-Instruct,8,0.5572057370173024,1.0786608926030505,0.4669967992292798,0.5330032007707203,1.2597906153792604,30,0.35719605516263203,0.7733993331884986,0.6406283909155155,1.5688454842987933,0.31333926545481056,0.6187753933620451,0.3814273253916191,0.6886495833452173,0.8347754947494125,1.716999116367617
Qwen/Qwen2.5-3B-Instruct,16,0.7129994891166103,1.5722308200183783,0.5419795469177315,0.4580204530822686,1.6685063166339762,30,0.4790798155445017,0.9592537521549539,0.969607807153438,2.2166779417780265,0.37912114146661813,0.7048798615453639,0.30064987358706985,0.6242027400278356,1.0758265199570982,2.271022582682456
Qwen/Qwen2.5-3B-Instruct,32,0.8796503846275717,2.2,0.6333333333333333,0.36666666666666664,2.2,30,0.6124117666297393,1.1512459556250365,1.4333333333333333,3.0,0.4666666666666667,0.8,0.2,0.5333333333333333,1.4333333333333333,3.033333333333333


==> summary160.csv <==
source,model,scale,task,mean_h_vpe_raw,mean_h_vpe_smooth,mean_p_viable,mean_p_smooth,mean_mode_entropy,mean_pass_at_k,zero_verified_fraction,n_rollouts,n_verified,n_verified_modes,short_model
real_gsm8k_rollout,Qwen/Qwen2.5-0.5B-Instruct,500000000.0,gsm8k,-10.277728658390547,-2.347080984120366,0.1010416666666666,0.1131313131313131,0.5179072638595741,0.6666666666666666,0.3333333333333333,32.0,3.2333333333333334,1.9,0.5B
real_gsm8k_rollout,Qwen/Qwen2.5-1.5B-Instruct,1500000000.0,gsm8k,-4.243181084444658,-1.0380523347988235,0.2572916666666666,0.2646464646464646,0.8937697578825251,0.8666666666666667,0.1333333333333333,32.0,8.233333333333333,3.566666666666667,1.5B
real_gsm8k_rollout,Qwen/Qwen2.5-3B-Instruct,3000000000.0,gsm8k,-10.617255551688087,-1.9480231725439527,0.2270833333333333,0.2353535353535353,0.5601035060068259,0.6333333333333333,0.3666666666666666,32.0,7.266666666666667,2.2,3B


==> summary96.csv <==
source,model,scale,task,mean_h_vpe_raw,mean_h_vpe_smooth,mean_p_viable,mean_p_smooth,mean_mode_entropy,mean_pass_at_k,zero_verified_fraction,n_rollouts,n_verified,n_verified_modes,short_model
real_gsm8k_rollout,Qwen/Qwen2.5-0.5B-Instruct,500000000.0,gsm8k,-17.41090359922509,-3.2486694942372583,0.0572916666666666,0.0707070707070707,0.2242895990666905,0.4,0.6,32.0,1.8333333333333333,1.1,0.5B
real_gsm8k_rollout,Qwen/Qwen2.5-1.5B-Instruct,1500000000.0,gsm8k,-12.686897965876096,-2.4497506244418625,0.096875,0.109090909090909,0.5070737277289078,0.5666666666666667,0.4333333333333333,32.0,3.1,1.9,1.5B

